TaeBench: Improving Quality of Toxic Adversarial Examples

Toxicity text detectors can be vulnerable to adversarial examples - small perturbations to input text that fool the systems into wrong detection. Existing attack algorithms are time-consuming and often produce invalid or ambiguous adversarial examples, making them less useful for evaluating or improving real-world toxicity content moderators. This paper proposes an annotation pipeline for quality control of generated toxic adversarial examples (TAE). We design model-based automated annotation and human-based quality verification to assess the quality requirements of TAE. Successful TAE should fool a target toxicity model into making benign predictions, be grammatically reasonable, appear natural like human-generated text, and exhibit semantic toxicity. When applying these requirements to more than 20 state-of-the-art (SOTA) TAE attack recipes, we find many invalid samples from a total of 940k raw TAE attack generations. We then utilize the proposed pipeline to filter and curate a high-quality TAE dataset we call TaeBench (of size 264k). Empirically, we demonstrate that TaeBench can effectively transfer-attack SOTA toxicity content moderation models and services. Our experiments also show that TaeBench with adversarial training achieve significant improvements of the robustness of two toxicity detectors.

==> log.txt <==
RepoLinter on the code (we need to attach RepoLinter report to the SIM ticket).
Instructions for releasing open-source project
SIM template
Instructions for releasing aws-samples
SIM template
:raised_hands:
1
:heavy_plus_sign:
1

8 replies


Jennifer Zhu
  Feb 19th at 1:04 PM
Thank you very much!


Dmitriy Bespalov
  Feb 19th at 1:21 PM
I will go ahead and create a gitfarm repo, so we can check in our codes. And, then submit a regular open-source ticket


Jennifer Zhu
  Feb 27th at 8:37 AM
Hi Dmitriy, if you have created the repo, can you please share it?


Dmitriy Bespalov
  Feb 27th at 11:15 AM
I created a repo: https://code.amazon.com/packages/TaeBenchMultilabelAttacks/trees/mainline
